Collapsing the bounded width hierarchy for infinite-domain CSPs: when symmetries are enough

We prove that relational structures admitting specific polymorphisms (namely, canonical pseudo-WNU operations of all arities $n \geq 3$) have low relational width. This implies a collapse of the bounded width hierarchy for numerous classes of infinite-domain CSPs studied in the literature. Moreover, we obtain a characterization of bounded width for first-order reducts of unary structures and a characterization of MMSNP sentences that are equivalent to a Datalog program, answering a question posed by Bienvenu, ten Cate, Lutz, and Wolter. In particular, the bounded width hierarchy collapses in those cases as well. Our results extend the scope of theorems of Barto and Kozik characterizing bounded width for finite structures, and show the applicability of infinite-domain CSPs to other fields.

==> pinsker-response.txt <==
We thank all reviewers for their detailed comments! We have implemented them; please find our responses to each particular comment below. We have moreover  expanded the introduction so as to motivate the framework of reducts of finitely bounded homogeneous structures.


Referee #1:

1. The main issue with the presentation of the paper is that it is
badly disorganized with many forward references and several important
omissions.

- We have revised the paper and tried to remove all such instances, including the ones explicitly mentioned below.

1.5. The main omission is a discussion of the importance of
first-order reducts of (infinite) unary structures. What are good
examples of such structures? Since the collapse of the width hierarchy
for such structures is one of the main results of the paper, the
non-expert reader would greatly benefit from a discussion on this
before the statement of Corollary 1.3 in Page 3.

- A discussion has been added at the suggested place.

2. The proof of Corollary 1.3 in Page 3 is out of place: the reader
does not yet know the necessary definitions (k-homogeneity and
l-boundedness) to be able to follow the proof. Furthermore, the proof
for unary structures appeals to Theorem 5.1, which is a very far
forward reference with no discussion at all. I suggest that the proof
of Corollary 1.3 be moved away from the introduction and inside the
technical part of the paper.

- We have moved the proof into a new subsection (5.2) of Section 5, right after the detailed treatment of unary structures.

3. The examples of tightness of the results that appear in the
introduction are also out of place as the reader does not know the
definitions (e.g., of minimality), and they are technical and hence
distracting. I suggest to move these examples to Section 3. They can
be announced in the introduction: "In Section 3 we provide examples
showing that these results are tight" (or something like that).

- We have moved this to subsection 5.2 as well, right after the proof of Corollary 1.3.

4. Page 1 "used to solve [...] parity games and mean-payoff games":
please clarify that unlike the previously mentioned cases, these
algorithms are not efficient (because the constructed instances are
exponentially large).

- Clarification added.

5. Page 1 "(in Datalog, or infinitary logics with bounded number of
variables)": please add the reference [43] here.

- Added.

6. Page 3 "These parameters": it wouldn't hurt to add that these
parameters are called homogeneity and boundedness so that the reader
can relate to them when reading the statement of Theorem 1.2.

- Added.

7. Page 3 "[such] structures [...] contain the range of the complexity
dichotomy conjecture": what does "contain the range" mean here? Please
rewrite.

- Corrected.

8. Page 3, statement of Theorem 1.2, "pseudo-WNUs" -> "pseudo-WNU
operations".

- Corrected.

9. Page 3, statement of Theorem 1.2 bullet 2, doesn't the proof give
width (k,max(k,l))? See below.

- Corrected.

10. Page 3, Corollary 1.3. Please add a discussion on unary structures
(see Comment 1.5 above).

- Discussion added.

11. Page 3, please move the proof of Corollary 1.3 to where it can be
verified without the forward references to definitions (and to Theorem
5.1).

- Moved to Subsection 5.2.

12. Page 4, Line 8, why are unary structures 1-homogeneous and
2-bounded? Please don't leave this to the reader; since it's
presumably easy, add it as an example to illustrate the definitions in
Section 2.

- Any first-order reduct of a unary structure is always also a first-order reduct of a 2-homogeneous 2-bounded unary structure; we have added the  explanation to the proof of Corollary 1.3.. Moreover, we have added a similar explanation for finite unary structures (after Theorem 1.2).

13. Page 4, please move the examples showing tightness to Section 3
and just announce the result here (see Comment 3 above).

- Moved to Subsection 5.2.

14. Page 5, "if for all tuples a,b of arbitrary finite EQUAL
length". The word "equal" is missing.

- Added.

15. Page 6, "the largest permutation group contained in a function
clone": what does "contain" mean here? Please clarify.

- Set-theoretic containment (in the unary functions of the clone) is meant (not embedding etc); we clarified this and argued the existence.

16. Page 6, Line -7, "if it satisfies the identities in such a way
that the unary function symbols are assigned values in U": presumably
these "unary function symbols" refer only to the e_i's and not the f's
and g's. Please deambiguate the definition.

- Clarified.

17. Page 7, "then a clone (or minion) homomorphism ... then clearly
every minion or clone homomorphism ...". Please unify the style:
parethensis both times, or neither.

- Unified.

18. Page 9, please add a sentence or two before Definition 3.1 as way
of introduction for the section so the reader knows where this is
going.

- Added.

19. Page 9, in the proof of Lemma 3.2, in order to match the
definition of (a,b)-minimal, the proof should assume K_1,...,K_{b'}
with b' \leq b. Similarly, K := {K_1,...,K_{a'}} with a' \leq a (or
somehow argue that the maximal cases suffice).

- Done.

20. Page 9, statement of Lemma 3.3. The terminology "lifts to a
solution" has not been defined. Please clarify that it means that it
has the form \chi_h.

- Clarified.

21. Page 10, Line 12. "2-minimality" -> "(2,3)-minimality"?

- 2-minimality is enough for this since we only care about projections onto {x,y}; (2,3)-minimality is needed for this relation to be an equivalence relation as stated in the next sentence.

22. Page 10, Line 19: a comma is missing just before "[v_{i_m}]" in
"[v_{i_1}]_\sim,\ldots [v_{i_m}]".

- Added.

23. Page 10, Line 20: isn't the use of "arbitrary" inapprorpriate
here? Should be "some" (or "all", but something inambiguous).

- Corrected.

24. Page 10, Line 2 after the proof, "the set OF orbits": the word
"OF" is missing.

- Added.

15. Page 11, Line 2: The "C_{\cal{G},k}" can be avoided as it does not
appear in the conclusion of the lemma.

- Done.

16. Page 11, Line -8 of Section 3: "By an easy corollary": please
avoid and spell out the corollary or the argument.

- We spelled out the Corollary (3.5) and included its proof.

17. Page 11, Line -3 and -2 of Section 3 (and the statement of Theorem
1.2): why is it k+1 and not k? Theorem 2.4 is (1,1).

- Corrected.

17.5. Page 11, Line -9, "projection on any argument": this "any" is
ambiguous and is probably assuming cyclicity. It would be clearer to
define support of R as the union of the projection of all its
arguments.

- Done.

18. Page 11, Line -8 of page. "as above" refers to linkedness? And do
you need "cyclic" for this: it looks like the definition could apply
to any R?

- Clarified and corrected, and moved up to the definition of linkedness for binary relations.

19. Page 12, Line 1. The reference to Theorem 4.4 is a forward
reference (in this case a short-range forward reference, but still).

- We have replaced the reference by a description of the contents of the theorem.

20. Page 12, towards the middle: "Observe that in particular
proj_{(1,i)}(R) is linked". I don't immediately see this.

- Explanation added.

21. Page 14, Line 1: "polymorphism clone" -> "function clone" (there's
no structure here).

- Not every function clone is a polymorphism clone. We need the clone to be a polymorphism clone for the compactness argument. We have reformulated the assumption to emphasize it is not accidental.

22. Page 15, Theorem 5.1, Bullet 1: Theorem 1.2 is not stated with the
notation Pol(A)^{can}. Consider rewriting Theorem 1.2 with this
notation? Or rewrite Theorem 5.1 in words in the style of Theorem 1.2?

- We rewrote Theorem 5.1. since this formulation requires less specific notation.

23. Page 15, statements of Lemma 5.2 and Proposition 5.3. "first-order
expansion" -> "first-order reduct"? The rest of the paper uses
"reduct" (but "expansion is arguably better...").

- This is the only place in the paper where one wants to use first-order expansions instead of first-order reducts which is justified by the discussion above Lemma 5.2.; we are emphasizing this fact now.

24. Page 15, Line -6, "whose restriction to V_i is injective": this is
a bad forward reference to Lemma 5.4 in the next page! I got stuck for
a good while there wondering why injective could be assumed.

- We switched Proposition 5.3. and Lemma 5.4.

25. Page 18, Lines -15 to -18: "Any sentence has a standard
precoloration obtained by adding the necessary predicates and
conjuncts." This is not understandable.

- Clarified.

26. Reference [26]. "allen" -> "Allen"?

- Corrected.

27. Reference [44]. "mmsnp" -> "MMSNP"?

- Corrected.

-----------------------------------------------

Referee #2:


There is some inconsistency in the terminology "relational width (n,k)" vs
"relational width at most (n,k)" (e.g., compare theorem 2 and corollary 3).
Please be consistent. "at most" seems easier to understand (also later
on eg thm 27)

- We wrote "at most" everywhere.

sec 1.3 "some proofs omitted for lack of space and can be found in the
full version" -> is this a remnant from a conference version? what full
version are you referring to?

- The comments of this referee seem to refer to the conference version of the presented paper... 
this particular sentence was not contained in the version submitted to SICOMP (nor is it in this revision).

definition of first-order reduct -> w/o parameters?

- Yes; clarified.

"If C is a function clone, then we denote the domain of its functions by C"
==> do you mean that the domain of each function in the clone is C^k for some k?

- Yes; clarified.

definition of "invariant" missing

- Definition added.

I could not parse the definition of "n-canonical" : i could not understand
if the domain of f is C^k or (C^n)^k.

- Clarified.

"the largest permutation group contained in a function clone" ==> why is it well-defined?

- We added an explanation.

"A clone C is a model-complete core if its unary functions are equal to \overline{G_C}"
==> Could you unpack this definition a bit? What does it mean, intuitively?
(i suppose the last sentence of sec 2.2 provides one answer)

- We rearranged this so that the (an) answer is given right after the definition.

p7 "Clearly not every instance I over variables V of CSP(A) is (k, l)-minimal. However, every instance I is equivalent to a (k,l)-minimal instance I′ in the sense that I and I′ have the same set of solutions" ==> how do we know that I' is still an instance *of CSP(A)*. Are we assuming that the relations of the structure A are closed under PP-definability? (this affects def 6 also)

- This comment also seems to be referring to the conference version; in the submitted version is this issue resolved since constraints of an instance are given by pp-definable relations.

p14 "whose vertex belongs to P_M and M' " ==> and satisfying no other facts?

- Yes; clarification added.

prop 24: "normal form" = "strong normal form"? Or is it referring to the normal form
 also mentioned (but not defined) in the proof of theorem 1?

- This is also clarified in the submitted version compared to the conference version.

"The following proposition shows that for the question of Datalog-rewritability, one can reduce to the precolored case without loss of generality." => why does prop 25 show this? It seems from the earlier description that FPP(F) captures the class of structures that have an injective homomorphism to A_F, rather than CSP(A_F). Is Proposition 24 meant to bridge this gap and if so can you explain in more detail how it takes care of this?

- Our formulation was unclear, the proposition was only part of a reduction to the precolored setting. We expanded the description of this step and split the proof into lemmata.

thm 27: can you comment on what this tells us about the relational width of MMSNP
sentences? Is it uniformly bounded across MMSNP sentences as in the case of CSPs?
Or is there instead an infinite strict hierarchy?

- We added a remark after the theorem, the hierarchy is indeed strict.

proof of thm 27: again, please elaborate on the directions 1->2 and 4->1 and explain
how to deal with the fact that \Phi expresses the existence of an injective 
homomorphism into A_F (as opposed to an arbitrary homomorphism).

- These details were missing in the conference version but were added into the submitted version (here, it is Theorem 5.8.)

------------------------------------------------------

Referee #3:


The first line of the last paragraph of the proof of Theorem 4.4 on page 13 "By
Theorem 3.6 in [9]". This is a concrete example of what this paper is full of --
references to results in many other papers without stating the results or
connecting them.

- We reformulated this so that the precise assumptions, and the conclusion, of the referenced result are made clearer.

The authors could do a much better job at putting their results in the broader
context.

- We extended the introduction so as to give more context of the program.

The main result implies collapse of of the bounded width hierarchy for numerous
classes of CSPs; it's not clear whether it captures all known collapses; are
there some classes of CSPs where a collapse is expected abut this method doesn't
prove it? Are the classes of CSPs where a collapse is not expected?

- We added an answer to this to Section 1.2.

Why is the class of first-order reductions of unary structures interesting?

- We added an answer before Corollary 1.3.

A result of Mottet and Pinsker is cited in the middle of p.3 as having, together
with the results in the present paper, interesting corollaries. This
remark cannot be taken into account when considering the strength of this paper
as the correctness of non-refereed papers is unclear.

- We removed the remark.

Section 2 (Preliminaries) is pretty dense, perhaps OK as a reminder to an expert
reader but certainly not very useful to an outsider. Expand it with examples,
intuition, etc. of all define concepts.

- We expanded them with examples and explanations.

page 15 "by a standard completeness argument" -- Why don't you include details
(and in many other places)? This is not a conference extended abstract, there is
no page limit.

- We added the precise argument.


MINOR COMMENTS:

p.3, first line: n>=2 -- this is part of the informal text so I'm not sure which
result you refer to here but perhaps you mean n>=3?

- Corrected!

The text after Theorem 1.1 on p.3 gives the impression that your Theorem 1.2
generalizes Barto's collapse result, when in fact your proof relies on it, so
it's more of an extension, not a generalization. Be more careful with the
wording please.

- The intention of this text was precisely to explain how we use Barto's collapse result in order to obtain ours; we reformulated this text so that this is hopefully clearer now.

I can see why you might want to have the proof of Corollary 1.3 where it is now
but given that most concepts are formally defined and there is a forward
reference in that proof (to Theorem 5.1) I suggest that you move the proof to a
later section.

- We moved the proof to Section 5 in order to avoid forward references.

In Example 1.4 (and occasionally elsewhere) you say "easy to see", "can be
seen", etc. This is a journal submission and there is no page limit. Please give
full details to all claims.

- We added the full details on such instances.

Before Theorem 4.4, say more than the next goal is the proof of Theorem 4.4 --
it's then used to establish Proposition 4.5. Similarly, say somewhere what Lemma
4.6 is good for (i.e., used -- just like Proposition 4.5 -- in applications in
Section 5).

- We added these explanations.

Where is Pol^{can} defined?

- The canonical part of a clone C^{can} (which Pol^{can} is a special case of) is defined in Section 2.2. with the definition of canonicity. We have added the special case of polymorphism clones so that it is easier to find.

-----------------------------------------------

An additional "quick opinion":


I find the title confusing. It is a reference to Gilibert et al. (2022) titled 'When Symmetries Are Not Enough: A Hierarchy of Hard Constraint Satisfaction Problems', but these two papers have little in common except two coauthors and that both papers are about CSPs with $\omega$-categorical templates. Switching the title and subtitle would make it more understandable.

- We changed the title as suggested.

Have you dropped the assumption that the minion homomorphism is uniformly continuous in Theorem 5.9, or is it not needed here?

- Proposition 5.9 (now Corollary 5.12) speaks about B_Phi which is a finite structure; the topology trivializes to the discrete topology for finite structures. Every minion homomorphism from Pol(B_Phi) is therefore automatically uniformly continuous.

==> reviews.txt <==
Referee #1 (Remarks to the Author):

Review of WHEN SYMMETRIES ARE ENOUGH: COLLAPSING THE BOUNDED WIDTH HIERARCHY FOR INFINITE-DOMAIN CSPS
-----------------------------------------------------------------------------------------------------

This paper is a continuation of the study of the power of the local
consistency algorithm for constraint-satisfaction problems over a
broad subclass of omega-categorial constraint languages as studied for
the first time in [18]. The main results of the paper are:

1. Two sufficient conditions on k-homogeneous and l-bounded
omega-categorial structures to have bounded width (Theorem 1.2) with
the bound depending on an explicit function of k and l. The first
sufficient condition is that the canonical polymorphisms of the
structure contain pseudo-WNU operations of all arities three and more,
which is the exact analogue of the finite case due to Barto and
Kozik. The second sufficient condition is that the canonical
polymorphisms of the structure contain pseudo-totally symmetric
operations of all arities, which again is the exact analogue of the
finite case due to Dalmau and Pearson.

2. An application of Theorem 1.2 to show that certain previously
studied omega-categorial structures such as the random graph, the
random tournament, the K_n-free random graph, the universal partial
order, and the equivalence relation with infinitely many (all
infinite?) equivalence classes all have bounded width with a precise
explicit (low) bound on the width, and a collapse to width (4,6) in
the case of all unary structures.

3. Examples showing the tightness of some of these results.

4. A proof that the Datalog-rewritability problem for MMSNP is
decidable in non-deterministic doubly exponential time 2NEXP, which is
tight by a previously proved lower bound in the form of
2NEXP-hardness. This solves an open problem previously asked in the
literature.

Theorem 1.2 is obtained by reduction to the finite case through a
relatively elementary but interesting construction that exploits the
definitions of k-homogeneity and l-boundedness, together with
oligmorphicity of the automorphism group as given by
omega-categoricity, to finitize the template.

The decidability result for the Datalog-rewritability problem requires
much more sophisiticated techniques including the theory of smooth
approximations as developped by two of the authors in a recent LICS
paper (journal version not available yet), and a new loop lemma for
oligomorphic function clones whose canonical operations are
equationally non-trivial that exploits the tools of Barto and Kozik on
absorption from the finite.

These results are timely and important, especially the decidability
result for the Datalog rewritability problem for MMSNP which was asked
before. Interestingly this is a problem that is not explicitly about
local consistency algorithms yet its proof uses such concepts. Many of
the proofs build on many previous results from the literature and this
makes the paper quite hard to follow. On the good side, it also shows
that the theory of CSPs for omega-categorial boundedly-homogeneous
structures is reaching the point of development one would expect for
eventually solving the full classification problem for such
structures, which is a major enterprise after the finite CSP
classification theorem of Zhuk and Bulatov.

In terms of contents and technical strength, the paper is definitely
suitable for SIAMJC. I was not able to check many of the more
technical algebraic proofs in the paper, but I am certainly able to
appreciate the quality of the mathematics in it and the rigour of
mathematical exposition. I have every reason to think that a real
expert in the field will find the proofs sufficiently detailed to
verify their correctness.

However, the paper suffers from many presentation defects and should
go under a major revision before publication. The rest of this review
will make concrete suggestions for improving the presentation.

1. The main issue with the presentation of the paper is that it is
badly disorganized with many forward references and several important
omissions.

1.5. The main omission is a discussion of the importance of
first-order reducts of (infinite) unary structures. What are good
examples of such structures? Since the collapse of the width hierarchy
for such structures is one of the main results of the paper, the
non-expert reader would greatly benefit from a discussion on this
before the statement of Corollary 1.3 in Page 3.

- the discussion was added at the suggested place

2. The proof of Corollary 1.3 in Page 3 is out of place: the reader
does not yet know the necessary definitions (k-homogeneity and
l-boundedness) to be able to follow the proof. Furthermore, the proof
for unary structures appeals to Theorem 5.1, which is a very far
forward reference with no discussion at all. I suggest that the proof
of Corollary 1.3 be moved away from the introduction and inside the
technical part of the paper.

- moved to Section 5

3. The examples of tightness of the results that appear in the
introduction are also out of place as the reader does not know the
definitions (e.g., of minimality), and they are technical and hence
distracting. I suggest to move these examples to Section 3. They can
be announced in the introduction: "In Section 3 we provide examples
showing that these results are tight" (or something like that).

- moved to section 5 after the proof of Corollary 1.3

4. Page 1 "used to solve [...] parity games and mean-payoff games":
please clarify that unlike the previously mentioned cases, these
algorithms are not efficient (because the constructed instances are
exponentially large).

- clarification added

5. Page 1 "(in Datalog, or infinitary logics with bounded number of
variables)": please add the reference [43] here.

- added

6. Page 3 "These parameters": it wouldn't hurt to add that these
parameters are called homogeneity and boundedness so that the reader
can relate to them when reading the statement of Theorem 1.2.

- added

7. Page 3 "[such] structures [...] contain the range of the complexity
dichotomy conjecture": what does "contain the range" mean here? Please
rewrite.

- corrected

8. Page 3, statement of Theorem 1.2, "pseudo-WNUs" -> "pseudo-WNU
operations".

- corrected

9. Page 3, statement of Theorem 1.2 bullet 2, doesn't the proof give
width (k,max(k,l))? See below.

- corrected

10. Page 3, Corollary 1.3. Please add a discussion on unary structures
(see Comment 1.5 above).

- discussion added

11. Page 3, please move the proof of Corollary 1.3 to where it can be
verified without the forward references to definitions (and to Theorem
5.1).

- moved

12. Page 4, Line 8, why are unary structures 1-homogeneous and
2-bounded? Please don't leave this to the reader; since it's
presumably easy, add it as an example to illustrate the definitions in
Section 2.

- first-order reduct of a unary structure is always also a first-order reduct of a 2-homogeneous 2-bounded unary structure, explanation added to the proof of Corollary 1.3.; explanatiom added also for finite unary structures

13. Page 4, please move the examples showing tightness to Section 3
and just announce the result here (see Comment 3 above).

- moved

14. Page 5, "if for all tuples a,b of arbitrary finite EQUAL
length". The word "equal" is missing.

- corrected

15. Page 6, "the largest permutation group contained in a function
clone": what does "contain" mean here? Please clarify.

- explanation added

16. Page 6, Line -7, "if it satisfies the identities in such a way
that the unary function symbols are assigned values in U": presumably
these "unary function symbols" refer only to the e_i's and not the f's
and g's. Please deambiguate the definition.

- clarified

17. Page 7, "then a clone (or minion) homomorphism ... then clearly
every minion or clone homomorphism ...". Please unify the style:
parethensis both times, or neither.

- corrected

18. Page 9, please add a sentence or two before Definition 3.1 as way
of introduction for the section so the reader knows where this is
going.

- added

19. Page 9, in the proof of Lemma 3.2, in order to match the
definition of (a,b)-minimal, the proof should assume K_1,...,K_{b'}
with b' \leq b. Similarly, K := {K_1,...,K_{a'}} with a' \leq a (or
somehow argue that the maximal cases suffice).

- corrected

20. Page 9, statement of Lemma 3.3. The terminology "lifts to a
solution" has not been defined. Please clarify that it means that it
has the form \chi_h.

- corrected

21. Page 10, Line 12. "2-minimality" -> "(2,3)-minimality"?

- 2-minimality is enough for this since we only care about projections onto {x,y}, (2,3)-minimality is needed for this relation to be an equivalence relation as stated in the next sentence

22. Page 10, Line 19: a comma is missing just before "[v_{i_m}]" in
"[v_{i_1}]_\sim,\ldots [v_{i_m}]".

- corrected

23. Page 10, Line 20: isn't the use of "arbitrary" inapprorpriate
here? Should be "some" (or "all", but something inambiguous).

- corrected

24. Page 10, Line 2 after the proof, "the set OF orbits": the word
"OF" is missing.

- corrected

15. Page 11, Line 2: The "C_{\cal{G},k}" can be avoided as it does not
appear in the conclusion of the lemma.

- corrected

16. Page 11, Line -8 of Section 3: "By an easy corollary": please
avoid and spell out the corollary or the argument.

- the formulation of the corollary added

17. Page 11, Line -3 and -2 of Section 3 (and the statement of Theorem
1.2): why is it k+1 and not k? Theorem 2.4 is (1,1).

- corrected

17.5. Page 11, Line -9, "projection on any argument": this "any" is
ambiguous and is probably assuming cyclicity. It would be clearer to
define support of R as the union of the projection of all its
arguments.

- corrected

18. Page 11, Line -8 of page. "as above" refers to linkedness? And do
you need "cyclic" for this: it looks like the definition could apply
to any R?

- clarified and corrected

19. Page 12, Line 1. The reference to Theorem 4.4 is a forward
reference (in this case a short-range forward reference, but still).

- corrected

20. Page 12, towards the middle: "Observe that in particular
proj_{(1,i)}(R) is linked". I don't immediately see this.

- explanation added

21. Page 14, Line 1: "polymorphism clone" -> "function clone" (there's
no structure here).

- clarified

22. Page 15, Theorem 5.1, Bullet 1: Theorem 1.2 is not stated with the
notation Pol(A)^{can}. Consider rewriting Theorem 1.2 with this
notation? Or rewrite Theorem 5.1 in words in the style of Theorem 1.2?

- Theorem 5.1. rewritten

23. Page 15, statements of Lemma 5.2 and Proposition 5.3. "first-order
expansion" -> "first-order reduct"? The rest of the paper uses
"reduct" (but "expansion is arguably better...").

- this is the only place in the paper where one wants to use first-order expansions instead of first-order reducts which is justified by the discussion above Lemma 5.2.; we are emphasizing this fact now

24. Page 15, Line -6, "whose restriction to V_i is injective": this is
a bad forward reference to Lemma 5.4 in the next page! I got stuck for
a good while there wondering why injective could be assumed.

- we switched Proposition 5.3. and Lemma 5.4.

25. Page 18, Lines -15 to -18: "Any sentence has a standard
precoloration obtained by adding the necessary predicates and
conjuncts." This is not understandable.

- clarified

26. Reference [26]. "allen" -> "Allen"?

- corrected

27. Reference [44]. "mmsnp" -> "MMSNP"?

- corrected

--------------------- end of review ---------------------


Referee #2 (Remarks to the Author):

The paper presents new results on Datalog-definability for infinite CSPs
with applications to MMSNP. In particular, it is shown that Datalog-definability
is decidable for MMSNP sentences, and analogues of the relational width
collapse are established for certain infinite CSPs.

I believe these are important results and that the paper makes a clear 
contribution to our understanding of infinite CSPs and the power of
local consistency methods. 

I must admit that I do not have sufficient background to penetrate the 
technical part of the paper. I found the introduction very clearly written
but struggled to read the main technical part. I don't think the authors
are to blame for this, although I still  the paper is admittedly quite densely
written. I include below my comments that I collected while reading the paper.

There is some inconsistency in the terminology "relational width (n,k)" vs
"relational width at most (n,k)" (e.g., compare theorem 2 and corollary 3).
Please be consistent. "at most" seems easier to understand (also later
on eg thm 27)

- "at most" added everywhere

sec 1.3 "some proofs omitted for lack of space and can be found in the
full version" -> is this a remnant from a conference version? what full
version are you referring to?

- The comments of the referee seem to refer to the conference version of the presented paper. This particular sentence was not contained in the submitted version.

definition of first-order reduct -> w/o parameters?

- clarified

"If C is a function clone, then we denote the domain of its functions by C"
==> do you mean that the domain of each function in the clone is C^k for some k?

- clarified

definition of "invariant" missing

- added

I could not parse the definition of "n-canonical" : i could not understand
if the domain of f is C^k or (C^n)^k.

- clarified

"the largest permutation group contained in a function clone" ==> why is it well-defined?

- explanation added

"A clone C is a model-complete core if its unary functions are equal to \overline{G_C}"
==> Could you unpack this definition a bit? What does it mean, intuitively?
(i suppose the last sentence of sec 2.2 provides one answer)

- the explanation moved behind the definition of a model-complete core

p7 "Clearly not every instance I over variables V of CSP(A) is (k, l)-minimal. However, every instance I is equivalent to a (k,l)-minimal instance I′ in the sense that I and I′ have the same set of solutions" ==> how do we know that I' is still an instance *of CSP(A)*. Are we assuming that the relations of the structure A are closed under PP-definability? (this affects def 6 also)

- this comment also seems to be refering to the conference version; in the submitted version is this issue solved since constraints of an instance are given by pp-definable relations

p14 "whose vertex belongs to P_M and M' " ==> and satisfying no other facts?

- yes, clarification added

prop 24: "normal form" = "strong normal form"? Or is it referring to the normal form
 also mentioned (but not defined) in the proof of theorem 1?

- this is also clarified in the submitted version compared to the conference version

"The following proposition shows that for the question of Datalog-rewritability, one can reduce to the precolored case without loss of generality." => why does prop 25 show this? It seems from the earlier description that FPP(F) captures the class of structures that have an injective homomorphism to A_F, rather than CSP(A_F). Is Proposition 24 meant to bridge this gap and if so can you explain in more detail how it takes care of this?

- Our formulation was unclear, the proposition was only part of a reduction to the precolored setting. We expanded the description of this step and split the proof into lemmata.

thm 27: can you comment on what this tells us about the relational width of MMSNP
sentences? Is it uniformly bounded across MMSNP sentences as in the case of CSPs?
Or is there instead an infinite strict hierarchy?

- We added a remark added after the theorem, the hierarchy is indeed strict.

proof of thm 27: again, please elaborate on the directions 1->2 and 4->1 and explain
how to deal with the fact that \Phi expresses the existence of an injective 
homomorphism into A_F (as opposed to an arbitrary homomorphism).

- these details were missing in the conference version but were added into the submitted version (here, it is Theorem 5.8.)

------------------------------------------------------

Referee #3 (Remarks to the Author):

The paper studies the fundamental technique of local consistency checking in the
context of infinite-domain constraint satisfaction problems (CSPs). It advances
our understanding of local consistency by putting together results, sometimes
with modifications and generalizations, from previous papers (mostly [25] and
[53]). In particular, it establishes a characterization of CSPs solved by local
consistency for two fragments of infinite-domain CSPs, namely for first-order
reducts of unary structures and MMSNP.

I find the paper interesting, with nontrivial results and definitely worth
publishing. I'm not sure, however, whether it passes the (high) bar of SICOMP in
terms of significance for broader audience. The results are slightly
specialized and are obtained by modifications and combinations of several previously established results and techniques; that is,
I don't see any new framework or methodology that would possibly allow for more
results/new research directions etc. Additionally, I certainly do not find that the quality of exposition passes the SICOMP bar in the current form. While I haven't found technical issues, checking everything is not made easy by the authors, see
below.

The first line of the last paragraph of the proof of Theorem 4.4 on page 13 "By
Theorem 3.6 in [9]". This is a concrete example of what this paper is full of --
references to results in many other papers without stating the results or
connecting them. This makes the verification process not only unnecessarily
harder, but also means that the reader most likely won't learn much from reading
these parts of the paper.

- more details to the referenced results added

The authors could do a much better job at putting their results in the broader
context.

The main result implies collapse of of the bounded width hierarchy for numerous
classes of CSPs; it's not clear whether it captures all known collapses; are
there some classes of CSPs where a collapse is expected abut this method doesn't
prove it? Are the classes of CSPs where a collapse is not expected?

- answer added to Section 1.2

Why is the class of first-order reductions of unary structures interesting?

- explanation added

A result of Mottet and Pinsker is cited in the middle of p.3 as having, together
with the results in the present paper, interesting corollaries. This
remark cannot be taken into account when considering the strength of this paper
as the correctness of non-refereed papers is unclear.

- remark removed

Section 2 (Preliminaries) is pretty dense, perhaps OK as a reminder to an expert
reader but certainly not very useful to an outsider. Expand it with examples,
intuition, etc. of all define concepts.

- expanded

page 15 "by a standard completeness argument" -- Why don't you include details
(and in many other places)? This is not a conference extended abstract, there is
no page limit.

- details added


MINOR COMMENTS:

p.3, first line: n>=2 -- this is part of the informal text so I'm not sure which
result you refer to here but perhaps you mean n>=3?

- corrected

The text after Theorem 1.1 on p.3 gives the impression that your Theorem 1.2
generalizes Barto's collapse result, when in fact your proof relies on it, so
it's more of an extension, not a generalization. Be more careful with the
wording please.

- formulation clarified

I can see why you might want to have the proof of Corollary 1.3 where it is now
but given that most concepts are formally defined and there is a forward
reference in that proof (to Theorem 5.1) I suggest that you move the proof to a
later section.

- proof moved to Section 5

In Example 1.4 (and occasionally elsewhere) you say "easy to see", "can be
seen", etc. This is a journal submission and there is no page limit. Please give
full details to all claims.

- details added

Before Theorem 4.4, say more than the next goal is the proof of Theorem 4.4 --
it's then used to establish Proposition 4.5. Similarly, say somewhere what Lemma
4.6 is good for (i.e., used -- just like Proposition 4.5 -- in applications in
Section 5).

- explanations added

Where is Pol^{can} defined?

- the canonical part of a clone C^{can} (which Pol^{can} is a special case of) is defined at the end of the fourth paragraph of Section 2.2.

-----------------------------------------------

An additional "quick opinion":

The paper investigates the use of local consistency methods in a more general setting than the finite template CSPs. The class of problems considered include, e.g., graph acyclicity, or Feder and Vardi's MMSNP, and can be expressed as a CSP with an infinite template. They are constraint satisfaction problems where the constraints are given using a certain finite presentation of the first-order theory of the template. More precisely, they are described as CSP whose template is a *first-order reduct of a finitely bounded homogeneous structure* (in particular it is $\omega$-categorical). The setting is natural for this problem as local consistency methods easily generalise to this setting, which could not be said about arbitrary infinite template CSPs.

The main result of the paper (Theorem 1.2) is a theorem that gives a sufficient condition, in algebraic and model-theoretic terms, for such a problem to have bounded width, and gives a precise bound on the width in terms of parameters of the template (the finite bound and a bound on homogeneity). This result provides collapse of bounded width for a substantial class of infinite-template CSPs including numerous cases studied previously in the literature.

The authors also prove that one of these conditions is necessary for the CSP to have bounded width for two general classes of structures: first-order reducts of unary structures (Theorem 5.1), and templates of MMSNP (Theorem 5.9). For both of these classes, they prove that the algebraic criterion for having bounded width (that the template does not pp-construct linear equations over a finite field) generalises from finite template CSPs. Even without the collapse above, these two results are interesting on its own. Using this understanding of MMSNP expressible in Datalog, the paper resolves two open problems asked by Bienvenu et al. (2014) and Feier, Kuusisto, & Lutz (2019), and show that Datalog rewritability problem for MMSNP is 2NExpTime-complete (in particular, it is decidable).

This is a strong paper, and I believe it could attract wider interest since it answers several open problems. Finally, the paper is surprisingly short for the topic, and the strength of the results. I would assume that this is due to the elegance of the method.


Two comments for the authors
---

- I find the title confusing. It is a reference to Gilibert et al. (2022) titled 'When Symmetries Are Not Enough: A Hierarchy of Hard Constraint Satisfaction Problems', but these two papers have little in common except two coauthors and that both papers are about CSPs with $\omega$-categorical templates. Switching the title and subtitle would make it more understandable.

- title changed as suggested

- Have you dropped the assumption that the minion homomorphism is uniformly continuous in Theorem 5.9, or is it not needed here?

- Proposition 5.9 (now 5.10), speaks about B_Phi which is a finite structure. Every minion homomorphism from Pol(B_Phi) is therefore automatically uniformly continuous

==> reviews_2nd_round.txt <==
We would like to thank all reviewers for their thorough reading of the paper and for all their comments. We have implemented them, please find our responses to all particular comments below.

Comments from the Editor: 

Thank you for doing a good job incorporating the referees' comments. The introduction, in particular, is much improved all the way up to the last paragraph before Section 1.1 (in that paragraph, omega-categoricity pops up without introduction, intuition, or context). I suggest that you re-write that paragraph and carefully check all of Section 1.1 to improve the accessibility. The referees, in the previous round, made some specific suggestions on improving Section 1.1., which you incorporated, but I believe that more can and should be done there. In particular, it would be good to have remarks, which involve technical details or notions that an outsider is not expected to know, clearly designated as such. 

We have adjusted Section 1.1 as suggested, we have added some remarks for experts and we have expanded the motivation for the main notions.

For example, 

- omega-categoricity appears twice in Section 1.1. Once in line 2, where you say that this what what you want to study, but, for any outsider, this does not match the rest of the intro. The second time is in the sentence before Thm.1.2, where the reference to this notion again does not work well with the rest of the intro. 
You need to either say more about omega-categoricity and put it in the context or else collect all remarks about it in one place and clearly designate it as intended for experts.

We added an explanation of the notion of omega-categoricity.

- Theorem 1.1 needs to be given some context - at the moment, the only motivation for it is an open question asked elsewhere, but of course not every question asked elsewhere is a good motivation. Also, this theorem and the paragraph preceding it look rather disconnected from the rest of the intro.

We added an explanation for the origin of the open problem and the field of applications.

- You give some good short intuition behind the technical notions such as homogeneity and boundedness - please do the same for the notion of a first-order reduct. 

We gave also some intuition behind the notion of a first-order reduct.

- The technical conditions appearing in Theorem 1.2 can be related to the finite-domain case - the polymorphisms appearing in both cases are the same, but certain technical adjustments must be made for the infinite case. At the moment, too little help is given to an outsider trying to make sense of the statement of the theorem. 

We clarified the relation to the finite-domain case.

Referees 1 and 2 from the previous round are generally happy with the new version. However, I had to replace referee 3 with a new referee, referee 4, who made new suggestions - many of which are also about presentation and accessibility. This confirms that, despite improvements made in the revised version, more needs to be done. 


Referee #1 (Remarks to the Author): 

Thank you for considering the comments. Please consider taking the 
following additional comment into account: 

The first use of the term "unary structure" after the abstract is in 
page 3. It woulnd't hurt to reference to [24] at that point, just like 
you give a reference to [41] for MMSNP in the same sentence. The next 
occurrence of the term "unary structure" is in page 4 as "unary 
structures mentioned above". This sounds as it is referring to the 
finite structures with all unary singleton relations of the preceding 
paragraph, when what is actually meant is any finite or infinite 
structure over a finite unary vocabulary. This confusion is aggravated 
by the fact that in that reference [24] appears after "numerous 
structures studied in the literature" and not after "as well as of the 
unary structures mentioned above" as it should. Finally, the fact that 
the class of unary structures is a subclass of the class of 
first-order reducts of (Z;+,\leq), (Q;+,\leq,1) or (R;+,x) is not 
entirely obvious (at least for Presburger (Z;+,\leq)). Please refer 
again to [24] where an explanation of this can be found, or give your 
own explanation if it is shorter. 

- We corrected the references and clarified what we mean by unary structures.



Referee #2 (Remarks to the Author): 

Looks good as is. 


Referee #4 (Remarks to the Author): 

The paper makes a significant contribution towards understanding the theory of infinite-domain constraint satisfaction problems (CSPs), and how it extends and reflects the existing theory of finite CSPs. In particular, the paper proves the collapse of the relational width hierarchy for a class of structures that are well-studied in the CSP literature, via certain purely algebraic criteria on clones of canonical polymorphisms. As a corollary, the authors prove the decidability of the Datalog-rewritability problem for MMSNP, answering a previously open problem. The article is overall well motivated, relatively well-written (see comments below), the results are novel, and the proofs are correct. For all these reasons, I recommend its acceptance to SICOMP. 

Having said the above, the article could potentially benefit from better presentation, as it is very technical, and its current presentation style only makes it accessible to a reader who is well acquainted with the area, if not an expert themselves. This is due to a few reasons. 

1. Results from external articles are outsourced within proofs (rather than before them or in an introduction) and their precise statement is omitted. For instance: 

a. p.15, 1st {section sign}: "the assumptions of item (iii) of Proposition 2.15 in [7]" 
b. p.15, right before the end of the proof: "the precise assumptions of Theorem 3.6 in [7] are met" 
c. p.17, before end of the proof: "[30, Lemma 4] yields that D^(m)/G_D is a compact space" 
d. p.18, first two paragraphs: "by Lemma 6.7 in [24]", "follows directly from [8]" 
e. p.19, middle of the page: "the fact that this exists is well-known" 
f. p.20, Corollary 1.3: "the algebraic condition in the first item of Theorem 1.2 is satisfied [53]", multiple occurrences of this further down 
g. p.23, Proposition 5.6: "By [39] such (H,<) exists and it is a Ramsey structure", "the homomorphism can be assumed to be canonical by [30]" 

2. Similarly, some proof ideas and techniques are claimed to closely resemble proofs in other articles. For instance: 

a. p.18, Lemma 5.3: "This in turn yields a function that acts as a binary injection on V_1, see e.g. [18]" 
b. p.26, Proposition 5.9: "this can be seen via a compactness argument, cf. [20, Theorem 5.15]" 
c. p.28, Theorem 1.1: "(see, e.g., Proposition 3.3 in [20], for a proof of a similar fact)." 

3. The authors often opt for descriptive text over symbolic notation (while both are important for conceptualisation). For instance: 

a. P.14, Definition 4.1: "R is cyclic if it is invariant under cyclic permutations of the components of its tuples" 
b. P.14, last {section sign}: "Let A be the algebra whose domain is the support A of R and whose fundamental operations are the restrictions of the functions of the clone C to that domain". 
c. P. 20, last {section sign}: "P the set of m-tuples with entries in pairwise distinct Aut(A)-orbits within <S>_Pol(A)" 

Consequently, a reader can easily find themselves going back and forth between this and external articles, as well as double-checking definitions that are purely descriptive. I suspect that all the above have been conscious stylistic choices made by the authors to make the article shorter and more intuitive to an expert. This is indeed desirable, and it is achieved well in this context as it does not undermine the content of the article. At the same time, however, these stylistic choices make the article dense and inaccessible to somebody less familiar with the state-of-the-art literature. It is unclear which of the two options is preferable, and I am therefore not necessarily suggesting that the above changes are implemented. Still, I believe that the following would improve the presentation of the article: 

• Provide explicit statements for all outsourced results mentioned in point 1 above. 

- For all the instances mentioned above, we either provided explicit statements or we explained or changed the respective parts.

• Provide a brief proof overview before technical and long proofs, e.g. in Lemma 4.6, Proposition 5.4, and Theorem 5.8. 

- We added overviews of the proofs.

• In the instances of wordy text mentioned above, add an "i.e." to elaborate. 

- We added explanation by symbolic notation to all instances mentioned above.

Other minor comments: 

• P.3: 1st {section sign}: "On the one hand.. on the other hand" is typically used to contrast two things 

- The formulation was corrected.

• P.4 1st {section sign}: "its algorithmic meaning there is not guaranteed". I really don't get what you mean by the "algorithmic meaning" of something. 

- We changed the formulation.

• P. 8, Section 2.3: You define CSP instances but you never define what a solution of an instance is. 

- The definition was added.

• P.13: "Finally this allows us to prove Theorem 1.2 from the introduction". State Theorem 1.2 once more, as the proof refers to the "first item" and the "second item" from the same theorem and the reader is forced to go back and forth. 

- We added the statement of the theorem.

• P.13, Def 4.1: I suppose you want i_1, ..., i_n to be increasing, no? 

- The definition makes sense also for non-increasing tuples.

• P.14, Def. 4.3: I believe you mean "f(a_1,...,a_n) \in B". 

- Corrected.

• p.17, before section 5: "Since D is a clone of polymorphisms, it is topologically closed". This is not totally trivial. 

- We added an explanation.

• You mention Ramsey structures several times e.g. p.7, 19, 23, 24, so you might as well provide a definition. 

- The definition was added.

• P.22, 2nd{section sign}: "As for graphs" -> "As in the case of graphs" 

- Corrected.

• P.22: Define "nct"

- This was a typo, we corrected it.
